A Model for Multi-Agent Heterogeneous Interaction Problems

We introduce a model for multi-agent interaction problems to understand how a heterogeneous team of agents should organize its resources to tackle a heterogeneous team of attackers. This model is inspired by how the human immune system tackles a diverse set of pathogens. The key property of this model is a ``cross-reactivity'' kernel which enables a particular defender type to respond strongly to some attacker types but weakly to a few different types of attackers. We show how due to such cross-reactivity, the defender team can optimally counteract a heterogeneous attacker team using very few types of defender agents, and thereby minimize its resources. We study this model in different settings to characterize a set of guiding principles for control problems with heterogeneous teams of agents, e.g., sensitivity of the harm to sub-optimal defender distributions, and competition between defenders gives near-optimal behavior using decentralized computation of the control. We also compare this model with existing approaches including reinforcement-learned policies, perimeter defense, and coverage control.

==> 21_ral_reviews.txt <==
Editor

This paper presents a new modeling idea motivated from human immune
system for multi-agent perimeter defense problem. Overall, I agree with
all reviewers that the presented idea is interesting. However, there
are major criticism on the rigor of the problem formulation, the
presence of only simulation results under specific scenarios, and its
lack of connection to robotics. Unfortunately, the paper in its current
version cannot be accepted to RA-L.


Reviewer 1

This paper proposes a new stochastic model for perimeter defense
problems inspired by concepts/behaviors seen in biology. The main
motivation is to capture heterogeneity among agents in a team. The main
objective is to minimize the optimal harm defined in equation (3) for
stationary and mobile agents.

The following are the major criticisms of this paper:

1. The problem is not rigorously formulated in my opinion. The motion
model for an agent is not clearly articulated. It is only later on in
one of the sections this becomes clear. The use of specific stochastic
processes such as a Gaussian to capture the interaction between an
attacker and a defender does not seem realistic for real perimeter
defense problems. Instead, models in which the defender has a sensing
radius or a capture radius are better justified. The Gaussian model
does not capture these realistic settings. The arrival process being
Poisson is probably okay and even standard.

2. The decentralized approach to achieve near-optimal harm has not be
clearly described. The analysis presented in Section VI (and even
Section V) lacks mathematical rigor at places such as:

a) where did equation (6) come from?
b) why should \phi be a decreasing function?
c) \hat{Q}_a is being used in place of Q_a -- how is this justified?

Most importantly, I could not find a clear decentralized solution being
presented as claimed in the Introduction section.

3. The results are all in simulation. They do not quite convey the
impact of the approach. For example, the second plot in Figure 5 shows
two distributions that should have been very close. The authors claim
that they are close, but for a perimeter defense problem, these two
distributions need to be way closer than the one presented.

Minor comments:

1. The literature looks adequate, although there are several papers on
more realistic models of defending simple environments against mobile
attackers.

2. The captions for each figure are too long. These should ideally be
short and to the point, conveying the main insight in each plot.

3. The computational complexity of the proposed approach has neither
been discussed nor reported numerically.


Reviewer 2

Summary: This paper presents a new way of modeling the multi-agent
perimeter-defense game and the corresponding control strategy. Both
stationary and mobile cases are studied. The model and control policy
are validated through experiments.

Overall impression: The paper is not well organized and presented. It
is like a mixture of several things and it is quite confusing for
readers to catch the main points.

Detailed comments:
1. Please follow the instructions from IEEE on writing a draft and use
the template provided. For example, the reference is not properly cited
in the correct format. Likewise the caption of figures (recommend to
use subfigures instead of top-bottom).

2. I didn't understand the main contributions of the paper.  Let's
consider two aspects: modeling and control. In the modeling part, it
seems to me that you simply use a model from the immune system
literature. Then the question is why such a model is good compared to
other existing literature in the control community. in what scenarios
are such models better in which aspects? These questions must be
answered in the intro and the experimental section. As for control,
more explanations are needed for the decentralized control law: the
complexity in communication and computation? motivation for the
decentralized algorithm? scalability?

3. What is the novelty in estimating the distribution of attackers?
What is the role of this section in the whole paper?

4. Comparison with some baseline models and control strategies is
needed in the simulation session. Perhaps a video is needed to
illustrate the main idea of the paper.


Reviewer 3

This paper studies the perimeter-defense problem based on the
theoretical model of the immune system.
The idea seems very promising, but the paper presentation and technical
description can be improved.
My main comments are the following:


- The authors provide relevant references, but there is no specific
revision of the state of the art and open gap. Some descriptions are
spread along the paper.

- The problem of perimeter defense has been studied from many
perspectives. So a good problem statement can help the reader to
identify the type of problem that is being studied. However, the
manuscript can be improved by describing the problem clearly.
For example, it is said that there are defenders in/on a perimeter, but
it is not specified how the perimeter is modeled. Can a fractal
perimeter be supported? non-convex perimeters?

- The authors describe that the agents are in the Euclidean space. What
is the dimension?

- It seems like the main contribution of the work is in Sec VI the
decentralized control. But it is briefly explained. In contrast, the
toy example seems to occupy space but does not seem very relevant.

- For this robotics journal, it is important to show that the method
can work in actual robots. Similar works evaluate the methods using
actual robots in Robotarium.
A realistic simulation (using Gazebo, CoppeliaSim, etc) can show the
practicality of the method.

- The experiments seem very specific. The authors do not justify how
their method is general and not tailored for specific cases.

- The authors do not follow the IEEE Template guidelines, e.g., figure
0 (first figure, page 1) does not have a caption; references to the
bibliography have a different format. Subfigures are not labeled...



==> 22_cdc_reviews.txt <==
Reviewer 1 of CDC 2023 submission 1237

Comments to the author
======================

Inspired by the human immune system, a theoretical model is
presented to understand how a team of defenders
can optimally allocate its resources to minimize the harm
caused by a heterogeneous team of attackers.
And a technique is proposed to estimate and adapt to the
heterogeneous attacker distribution. On the whole,
this work is interesting and contains some publishable
results. I have the following comments:
1) Some assumptions are not well-interpreted, for example,
why assume the cross-reactivity is a Gaussian?
2) The problem can be regarded as the multi-agent barrier
coverage, nevertheless, the references on coverage control
is very limited.
3) There is a lack of theoretical analysis on the
performance of the proposed model and defending policy.


Reviewer 13 of CDC 2023 submission 1237

Comments to the author
======================

Authors used stochastic model to understand the behavior of
multi-agent heterogeneous interaction (e.g., immune
systems). The topic is interesting, yet the presentation of
some results is confusing to me.

1. The description of shape space needs to be improved.
Only reference [28] is given, and suddenly the state x
shows up Fig. 2. Later on page 4, it is mentioned that the
domain of shape space is [0, 1]. A brief definition on
shape space can help readers understand this concept a lot.

2. In the right subplot of Fig. 2, what is diversity of
defense defined by L0 norm of P*d? In what sense can this
metric be 30 or 50, provided that P is some distribution?
Moreover, the total number of attackers is 100. Is this the
initial number? Please clarify, since N_a and N_d can vary
over time.

3. In the left and right subplots of Fig. 3, what is the
meaning of each point on the green curve? The probability
of some harm at state x? Harm should be a real number once
the distributions are fixed, based on definition in Eq.
(3). Also, in the caption of left subplot, it says the harm
is uniform across the domain. Yet it is obviously not a
horizontal line cross the domain of [0, 1]. I understand
the harm is caused by all the attackers and defenders.
Please clarify if not. Moreover, in the right subplot, the
bandwidths are different among each one third of the
domain. Do we only consider the corresponding attackers and
defenders in each one third when calculating the harm?

4. In Fig. 4, what is the value of bandwidth in the result
here? Why is the difference between empirical and
analytical result small when attackers are 3 times more
than defenders? Is this related to the assumptions in the
analytical result?

5. In the top right subplot of Fig. 5, why is the variation
in empirical harm so large? It seems to keep jumping
between 0 and 17 as episode moves forward. And the
variation does not seem to converge, any reason? I think
the harm could accumulate and keep increasing or to a
plateau, yet the result here is different. Why though? I
guess it is about how the simulation runs. Is there any
connection between episode k, and episode k+1? It should be
like a markov chain. More details on the simulation is
needed.

6. No result on how N_a and N_d vary over time (episode) is
reported here. It is interesting to see that.

Overall, the topic is interesting, but I spend much time
guessing what the authors are doing. Sections I and II are
brief and clear. As for the technical parts, authors try to
present much result, with the loss of some key
clarifications. That makes some results questionable. I
suggest authors to focus on one or two key findings and
provide more details in mathematics and more discussions on
result interpretation. This could become a really
interesting paper, yet I do not recommend the current
version to be published.


Reviewer 20 of CDC 2023 submission 1237

Comments to the author
======================

This paper focuses on multi-agent interaction problems and
a model based on the mechanism of human adaptive immune
system is proposed. Different settings are considered for
the comprehensiveness of this paper. Generally speaking, it
contains some novel ideas. However, I still have some
concerns:
1.  How is the heterogeneity reflected in this
paper&#65311;I do not see it clearly.
2.  Is it reliable to use probabilistic models to model
the interaction between attackers and defenders? Please
give some explanations.
3.  Notations used in this paper should be explained
before Related Works Section,
4.  I suggest the authors to add a graphical
illustration to vividly explain the technical details of
this paper.
5.  I’m not sure about the meaning of $m_{a}(t)$ in the
third paragraph and fourth paragraph of the Problem
Formulation Section. It seems that they have different
physical meanings. I suggest the authors to clarify the
notations.
6.  In page 3, left column, line 16-17, the statement
“this optimization problem can be solved analytically to
obtain eq. (4)” is confusing. Eq. (4) is the equivalent
form of eq. (3) with $F_{a}(m) = m^{\alpha}$. It seems that
there does not exist procedures of solving the optimization
problem.
7.  In page 3, left column, line 36, what does
“standard optimization problem” refer to?
8.  I think there may be some changes when applying the
soft-actor-critic algorithm to your work. The details
should be added.
9.  There are still some typos in the paper, e.g. in
page 2, left column, line 49-50, ”A taxonomy for
heterogeneous multi-robot systems in introduced”. “in”
should be modified to “is”.


Reviewer 27 of CDC 2023 submission 1237

Comments to the author
======================

This paper introduces a model of the human adaptive immune
system to discuss how a heterogeneous team of agents should
organize its resources to tackle a heterogeneous team of
attackers. Three contributions were first provided. That
seems interesting. However it is difficult to catch the
contributions. The authors are suggested to clarify these
contributions in the following sections by listing some
theorems on the main results. Besides, it is better to give
an example of application to verify the effectiveness of
the main results obtained.


